On Fomin--Kirillov Algebras for Complex Reflection Groups

This note is an application of classification results for finite-dimensional Nichols algebras over groups. We apply these results to generalizations of Fomin--Kirillov algebras to complex reflection groups. First, we focus on the case of cyclic groups where the corresponding Nichols algebras are only finite-dimensional up to order four, and we include results about the existence of Weyl groupoids and finite-dimensional Nichols subalgebras for this class. Second, recent results by Heckenberger--Vendramin [ArXiv e-prints, 1412.0857 (December 2014)] on the classification of Nichols algebras of semisimple group type can be used to find that these algebras are infinite-dimensional for many non-exceptional complex reflection groups in the Shephard--Todd classification.

==> Computations_magma.txt <==
$$$ The case G(3,3,2):

R:=RationalField();
A<a,b,c>:=FPAlgebra<R, a,b,c |  a*a,b*b,c*c,a*b+c*a+b*c, b*a+c*b+a*c>;
Dimension(A);

Output: 12
This proves that G(3,3,2) gives row 2 of HLV'13, Table 9.1
The algebra is quadratic!


$$$ The case G(5,5,2):

R:=RationalField();
A<a,b,c,d,e>:=FreeAlgebra(R,5);
J:=ideal<A|  a*a,b*b,c*c,d*d,e*e, a*b+e*a+d*e+c*d+b*c, a*c+d*a+b*d+e*b+c*e, a*d+b*e+c*a+d*b+e*c, a*e+b*a+c*b+d*c+e*d>;
I:=ideal<A|a,b,c,d,e>;
B:=quo<A|I*I*I,J>;
Dimension(B);

Output:  1,5,22, 67, 188, 508 increasing power of I
This shows Hilbert series 1+5t+16t^2+45t^3+121t^4+320t^5

$$$ The case G(7,7,2):

R:=RationalField();
A<a,b,c,d,e,f,g>:=FreeAlgebra(R,7);
J:=ideal<A|  a*a,b*b,c*c,d*d,e*e, f*f,g*g,a*b+b*c+c*d+d*e+e*f+f*g+ g*a, a*c+b*d+c*e+d*f+e*g+f*a+g*b, a*d+b*e+c*f+d*g+e*a+f*b+g*c, a*e+b*f+c*g+d*a+e*b+f*c+g*d, a*f+b*g+c*a+d*b+e*c+f*d+g*e, a*g+b*a+c*b+d*c+e*d+f*e+g*f>;
I:=ideal<A|a,b,c,d,e,f,g>;
B:=quo<A|I*I*I,J>;
Dimension(B);

Output:1,8,44,219
This shows Hilber series 1+7t+36t^2+175t^3.
